Self-organization of active rod suspensions on fluid membranes and thin viscous films

Many biological processes involve transport and organization of inclusions in thin fluid interfaces. A key aspect of these assemblies is the active dissipative stresses applied from the inclusions to the fluid interface, resulting in long-range active interfacial flows. We study the effect of these active flows on the self-organization of rod-like inclusions in the interface. Specifically, we consider a dilute suspension of Brownian rods of length $L$, embedded in a thin fluid interface of 2D viscosity $\eta_m$ and surrounded on both sides with 3D fluid domains of viscosity $\eta_f$. The momentum transfer from the interfacial flows to the surrounding fluids occurs over length $\ell_0=\eta_m/\eta_f$, known as Saffman-Delbr\"uck length. We use zeroth, first and second moments of Smoluchowski equation to obtain the conservation equations for concentration, polar order and nematic order fields, and use linear stability analysis and continuum simulations to study the dynamic variations of these fields as a function of $L/\ell_0$, the ratio of active to thermal stresses, and the dimensionless self-propulsion velocity of the embedded particles. We find that at sufficiently large activities, the suspensions of active extensile stress (pusher) with no directed motion undergo a finite wavelength nematic ordering, with the length of the ordered domains decreasing with increasing $L/\ell_0$. The ordering transition is hindered with further increases in $L/\ell_0$. In contrast, the suspensions with active contractile stress (puller) remain uniform with variations of activity. We notice that the self-propulsion velocity results in significant concentration fluctuations and changes in the size of the order domains that depend on $L/\ell_0$. Our research highlights the role of hydrodynamic interactions in the self-organization of active inclusions on biological interfaces.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-softmatter.tex (the template with example text)

 - rsc-articletemplate-softmatter.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-softmatter.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


